Stochastic Differential Equations with Variational Wishart Diffusions

We present a Bayesian non-parametric way of inferring stochastic differential equations for both regression tasks and continuous-time dynamical modelling. The work has high emphasis on the stochastic part of the differential equation, also known as the diffusion, and modelling it by means of Wishart processes. Further, we present a semi-parametric approach that allows the framework to scale to high dimensions. This successfully lead us onto how to model both latent and auto-regressive temporal systems with conditional heteroskedastic noise. We provide experimental evidence that modelling diffusion often improves performance and that this randomness in the differential equation can be essential to avoid overfitting.

==> rebuttal.txt <==
We thank all reviewers for their careful reading of the manuscript, and their comments and remarks, that will ultimately improve the quality of it.

Reviewer #2:

* On eq. 32: the Sigma stems from marginalizing u. It is not trivial, but the result follows from our choice of covariance in the variational distribution of q(u).
* The derivation of Eq. 37 will be added to the supplements.
* In an updated version of the manuscript we will include visualizations of some of the correlated evolutions in the second experiment (temperature at different locations in the city). These clearly indicate how the Wishart has learnt that temperature measurements at different locations in the city are highly correlated and evolve symmetrically, whereas the diagnoal noise case does not capture this behaviour.
* We performed an experiment on simulated 10-dimensional time series where a ground truth is known. That is, both the case with all dimensions independent and the case with known Gaussian correlations. We here compared to diffGP (as fairly requested by Reviewer #2), and the conclusion are in line with the experiment in the paper. On the completely independent case, Wishart modelling is on par with diffGP, but when correlations are present Wishart modelling has an advantage. It is also in this case that diffGP/diagonal noise tends to take some 'dips' in performance over time, where the Wishart is more resilient. This again aligns with the conclusions from the manuscript.

Reviewer #3:

* Definition 1 is the 'generalized Wishart process' definition. We rewrite this definition to highlight what we mean when we say 'Wishart processes'. We will make this distinction clearer in the manuscript.
* We will write 'the Euler-Maruyama method' consequently in an updated version of the manuscript.
* x_t is missing on the RHS of Eq. 19, this will be added.
* \Sigma is almost always an evaluation of a Wishart marginal. We will consistently use the parenthesis notation.
* There is no doubt that using the Euler-Maruyama method gives an approximation error. We will make this clearer in the manuscript and note that more advanced numerical solvers exists. We also note that the Euler-Mauryama method is used in similar models (diffGP, [Ryder et al., 2018]§, etc.).
* In an updated version of the manuscript we will include visualizations of some of the correlated evolutions in the second experiment (temperature at different locations in the city). These clearly indicate how the Wishart has learnt that temperature measurements at different locations in the city are highly correlated and evolve symmetrically, whereas the diagnoal noise case does not capture this behaviour.

Reviewer #4:

* On the significance of results: On the eight regression tasks it is true that diffWGP do not unanimously improves upon simpler noise models. On the positive side it is 'never worse' and occasionally proves to be beneficial.
* We performed an experiment on simulated 10-dimensional time series where a ground truth is known. That is, both the case with all dimensions independent and the case with known Gaussian correlations. We here compared to diffGP (as fairly requested by Reviewer #2), and the conclusion are in line with the experiment in the paper. On the completely independent case, Wishart modelling is on par with diffGP, but when correlations are present Wishart modelling has an advantage. It is also in this case that diffGP/diagonal noise tends to take some 'dips' in performance over time, where the Wishart is more resilient. This aligns with the conclusions from the manuscript.
* While having more baselines is rarely a bad thing, we have chosen fewer, and highly comparable models, to sharpen our focus on noise modelling.

§ https://arxiv.org/pdf/1802.03335.pdf
